Reducing the X-ray radiation exposure frequency in cardio-angiography via deep-learning based video interpolation

Cardiac coronary angiography is a major technology to assist doctors during cardiac interventional surgeries. Under the exposure of X-ray radiation, doctors inject contrast agents through catheters to determine the position and status of coronary vessels in real time. To get a coronary angiography video with a high frame rate, the doctor needs to increase the exposure frequency and intensity of the X-ray. This will inevitably increase the X-ray harm to both patients and surgeons. In this work, we innovatively utilize a deep-learning based video interpolation algorithm to interpolate coronary angiography videos. Moreover, we establish a new coronary angiography image dataset ,which contains 95,039 triplets images to retrain the video interpolation network model. Using the retrained network we synthesize high frame rate coronary angiography video from the low frame rate coronary angiography video. The average peak signal to noise ratio(PSNR) of those synthesized video frames reaches 34dB. Extensive experiment results demonstrate the feasibility of using the video frame interpolation algorithm to synthesize continuous and clear high frame rate coronary angiography video. With the help of this technology, doctors can significantly reduce exposure frequency and intensity of the X-ray during coronary angiography.

==> 20200107/20200202/DAIN1/1_4.txt <==
2  36.48711391175594
3  36.68333450048805
4  36.16118186295744
5  37.53689239835406
6  38.54320640453841
7  35.53035331353763
8  34.67224165043846
9  35.07975235848026
10  37.56062736538978
11  37.60821286140812
12  37.56343286237069
13  32.709945213033606
14  31.110350600809458
15  31.69055011095783
16  34.674097129441634
17  34.68208885201468
18  34.30857954161703
19  30.119135078352247
20  30.809662425370185
21  33.054620236474236
22  34.59575893160354
23  34.97951851744079
24  31.368346835419686
25  30.324375868663868
26  32.04950892750354
27  31.645558094718318
28  32.445328076163534
29  33.73498899363368


==> 20200107/20200202/DAIN1/2.txt <==
2  36.46881576541843
3  40.04656428859739
4  40.06811208226221
5  38.56646250599563
6  37.85105214699262
7  35.12613044902107
8  35.64665500775093
9  37.16223512375878
10  35.1836783626286
11  37.55069106335145
12  33.07844275181283
13  34.54168173040317
14  33.58598021203699
15  37.32548810792649
16  36.89095454829845
17  35.86985147458976
18  32.563708656563335
19  32.5506102431843
20  33.71578552369067
21  32.01758727051241
22  35.32294000456773
23  33.185136647240995
24  31.608061432244625
25  32.634049320992546
26  31.86174289997272
27  35.98322994474632
28  34.265587079236354
29  31.70509685372788
30  30.012826972763357
31  32.42240645889233
32  33.947659879381646
33  33.35401725095611


==> 20200107/20200202/DAIN1/2_4.txt <==
2  36.33436042983216
3  36.413879333228294
4  36.33584615376805
5  37.03460978005949
6  37.96776133000395
7  35.18270366469292
8  34.61290613260874
9  34.84243674636162
10  36.43940371737928
11  36.18989999096363
12  36.161004066071044
13  32.680589064390965
14  31.044339075942133
15  31.232737681166643
16  32.98023284158641
17  33.89246389076255
18  33.872717169455825
19  30.966381228000387
20  30.936921855068775
21  32.118678965523884
22  33.53430864356746
23  33.99995925883066
24  31.42374360592556
25  30.459424302149426
26  31.1875061164104
27  30.890756521431836
28  31.618565475377682
29  33.35681832522554


==> 20200107/20200202/DAIN1/3.txt <==
2  36.62677949407907
3  39.07650322966491
4  39.964409361593404
5  39.59408033079103
6  38.117876605243495
7  34.52589860030754
8  34.69794738926973
9  35.363720242896335
10  36.836951048667586
11  36.01474992894607
12  32.920990148479504
13  37.045021692678446
14  37.12104099930929
15  38.882128367110234
16  36.93391893126013
17  35.203849652206245
18  31.948675126779396
19  32.709827466007525
20  33.70270893555492
21  33.60070717661393
22  34.53003413873974
23  30.622203776598816
24  32.446556301592715
25  31.75482966437373
26  36.19236365760764
27  35.182016321694476
28  33.67334448544236
29  31.264824024267437
30  30.107618974956072
31  31.049199439038002
32  31.95631232316226
33  33.33544281694133
34  32.12113722993708
35  29.174553816557204
36  30.905472335325
37  33.83146742753161
38  33.5138801506287
39  31.983131349499686
40  30.922339177036626
41  29.372009980785077
42  30.273251708189992
43  31.918331732223578


==> 20200107/20200202/DAIN1/avg_psnr.txt <==
1  0.9042861961600538 34.068356008463965
2  0.90234227550021 34.75353881435994
3  0.9081259989593562 33.97662156094257
4  0.9076163811218834 34.20459867581916
5  0.9624671556933557 40.52275427977848


==> 20200107/20200202/sepconv/l11/2.txt <==
2  36.55826946541801
3  39.861577685029154
4  39.857495127809635
5  38.366680355224055
6  37.60569709302275
7  34.94431394846123
8  35.369429502528355
9  37.22594568784324
10  35.5835005186188
11  37.388626900267376
12  33.17040633672277
13  34.19571491116819
14  33.5100540801401
15  37.04596905146633
16  36.66535587891221
17  35.39006947253529
18  32.58813836219414
19  32.489371698067075
20  33.402554260932774
21  32.26929518630915
22  35.2362936134763
23  33.176527231975335
24  31.50778886209819
25  32.69794974205321
26  31.833236313357816
27  35.881804700813504
28  34.198558205094066
29  31.8495443324668
30  29.957339124162843
31  32.375802432139714
32  33.772224462559144
33  33.533826779316655


==> 20200107/20200202/sepconv/l11/3.txt <==
2  35.31989389192377
3  39.50669111516147
4  39.71872948587835
5  37.52013463946132
6  36.26694777045668
7  34.214130615583244
8  34.36170876750439
9  35.61879879086179
10  36.13404874433593
11  35.834113397891386
12  32.79088594504894
13  36.608085387765065
14  36.61794274700304
15  38.410830463662535
16  36.68719015073667
17  35.09932820953956
18  31.997868201745714
19  32.86169888789463
20  33.969042388258195
21  34.02151649251371
22  33.89908707550091
23  30.58125808056149
24  31.685264704672853
25  31.236382293197714
26  34.66573142996742
27  34.38813141180062
28  33.06948706641515
29  31.006511561703057
30  29.85917091226989
31  31.207144330395884
32  32.169933702253616
33  33.33332941034074
34  31.927006251358435
35  29.216126407782966
36  30.76276439675766
37  33.43675608732637
38  33.31252355259136
39  31.57225093559824
40  30.866499271971417
41  29.37703826895655
42  30.258399891594298
43  31.851987759418193


==> 20200107/20200202/sepconv/l11/avg_psnr.txt <==
1  0.9009458711237176 33.657087553926154
2  0.901339219758099 34.672167541318245
3  0.9038817105507193 33.648627878468126
4  0.9021534728356669 33.74541158250948
5  0.9623945584469046 39.82334363991297


==> 20200107/20200202/sepconv/lf1/2.txt <==
2  35.07445405726399
3  39.48766195327894
4  39.57022003392482
5  37.88419186443601
6  36.82552751789223
7  34.68527039566173
8  34.83230086842688
9  35.88836612182839
10  34.962497751963085
11  36.64579509951083
12  32.71011770126183
13  33.18380621771489
14  32.94840579056497
15  36.337045765580534
16  35.67166705276548
17  34.37923158450864
18  32.39085968559373
19  31.83449709669579
20  32.475796197964655
21  31.902575166796332
22  34.622549147503705
23  32.99043774278009
24  31.08792412533206
25  31.95976602155352
26  31.51989192281219
27  35.264170369702526
28  33.33010622554819
29  31.512762705199098
30  29.68925940931125
31  31.614977494016756
32  32.89276172945382
33  33.08853653310987


==> 20200107/20200202/sepconv/lf1/3.txt <==
2  33.693999034569664
3  38.52913385929857
4  39.03603916039856
5  37.82291040609963
6  37.04381278325489
7  33.78961634677435
8  33.70930682593781
9  34.77618585662404
10  35.42027175417171
11  35.414174153045465
12  32.43218399387981
13  34.38049314802826
14  36.04057899894849
15  36.83616980130773
16  35.97512724716224
17  34.411341707284244
18  31.779125820903143
19  32.018485000845274
20  33.342782459340654
21  33.374742074043866
22  32.698196414158495
23  30.33795028533944
24  31.03551668479946
25  30.556101199017732
26  33.64190957226575
27  33.61146024088363
28  32.465809135793116
29  30.480179190751933
30  29.58717376874865
31  30.662225814383074
32  31.91513120016417
33  32.314922943947515
34  31.7533249768994
35  28.597245440107205
36  30.068061406434236
37  32.791238951669385
38  32.47761464336753
39  30.802697009344293
40  30.745676300180016
41  28.895811392352904
42  29.61242284013952
43  31.260619775054597


==> 20200107/20200202/sepconv/lf1/avg_psnr.txt <==
1  0.8781666822004026 32.768286940343636
2  0.8833426750805429 34.03948222968615
3  0.8830092153443166 33.00328022899335
4  0.883378893448791 32.87249036905578
5  0.9562306456275113 39.74122029019578


==> 20200107/20200202/superslomo/2.txt <==
2  36.18123418326926
3  39.4662150788876
4  39.390892323256146
5  38.00167873907306
6  37.43131016146735
7  35.180026033732645
8  35.42612163390014
9  36.61162626841383
10  35.24981835876858
11  37.30423748939122
12  33.07648247512632
13  34.21826251851277
14  33.74885756547934
15  36.62338973270256
16  35.877853174388775
17  35.29852318075744
18  32.57362252960216
19  32.70408412218806
20  31.788013499979332
21  32.10153351094696
22  34.9982153838465
23  33.10889619516714
24  31.749481629210177
25  32.50893944016286
26  31.951498308727118
27  35.618610998307375
28  34.15344027504287
29  31.79862012745081
30  30.230747573355412
31  31.56607445248494
32  33.58405531894874
33  33.46431563220672


==> 20200107/20200202/superslomo/3.txt <==
2  36.20413061529744
3  39.060597850489856
4  39.14640826453975
5  38.619699250410065
6  37.680366707479756
7  34.44075412029399
8  34.61657595687448
9  35.892136231143404
10  36.147182775353166
11  35.58359055924091
12  32.67455193768059
13  36.69643188989375
14  36.77878292102354
15  38.33527314995213
16  36.41621686621912
17  34.82270960183848
18  32.16331086884952
19  33.033920623605326
20  33.61178943272243
21  33.66017949622578
22  34.117670776238455
23  30.508864992105163
24  32.03701188683508
25  31.822771545645892
26  35.55586841581081
27  34.634257728818945
28  33.491251752415025
29  31.15781265423877
30  30.080393462538243
31  30.922210561283826
32  32.085647338403014
33  33.11688841784537
34  31.93093818524329
35  29.151731643182764
36  31.23033456718977
37  33.70819133211843
38  33.12579075639829
39  31.72271092230407
40  31.00357777720539
41  29.258493486674915
42  29.975769409865748
43  32.052562867085584


==> 20200107/20200202/superslomo/avg_psnr.txt <==
1  0.9009652464734873 33.83797182555947
2  0.8983516033016509 34.468333684836075
3  0.9021252680903864 33.76846094282335
4  0.9013870949155773 33.70396269163519
5  0.9578634069211018 38.867977993623576


==> Reducing the X-ray radiation exposure frequency in cardio-angiography via deep-learning based video interpolation/20200107/20200202/DAIN1/1_4.txt <==
2  36.48711391175594
3  36.68333450048805
4  36.16118186295744
5  37.53689239835406
6  38.54320640453841
7  35.53035331353763
8  34.67224165043846
9  35.07975235848026
10  37.56062736538978
11  37.60821286140812
12  37.56343286237069
13  32.709945213033606
14  31.110350600809458
15  31.69055011095783
16  34.674097129441634
17  34.68208885201468
18  34.30857954161703
19  30.119135078352247
20  30.809662425370185
21  33.054620236474236
22  34.59575893160354
23  34.97951851744079
24  31.368346835419686
25  30.324375868663868
26  32.04950892750354
27  31.645558094718318
28  32.445328076163534
29  33.73498899363368


==> Reducing the X-ray radiation exposure frequency in cardio-angiography via deep-learning based video interpolation/20200107/20200202/DAIN1/2.txt <==
2  36.46881576541843
3  40.04656428859739
4  40.06811208226221
5  38.56646250599563
6  37.85105214699262
7  35.12613044902107
8  35.64665500775093
9  37.16223512375878
10  35.1836783626286
11  37.55069106335145
12  33.07844275181283
13  34.54168173040317
14  33.58598021203699
15  37.32548810792649
16  36.89095454829845
17  35.86985147458976
18  32.563708656563335
19  32.5506102431843
20  33.71578552369067
21  32.01758727051241
22  35.32294000456773
23  33.185136647240995
24  31.608061432244625
25  32.634049320992546
26  31.86174289997272
27  35.98322994474632
28  34.265587079236354
29  31.70509685372788
30  30.012826972763357
31  32.42240645889233
32  33.947659879381646
33  33.35401725095611


==> Reducing the X-ray radiation exposure frequency in cardio-angiography via deep-learning based video interpolation/20200107/20200202/DAIN1/2_4.txt <==
2  36.33436042983216
3  36.413879333228294
4  36.33584615376805
5  37.03460978005949
6  37.96776133000395
7  35.18270366469292
8  34.61290613260874
9  34.84243674636162
10  36.43940371737928
11  36.18989999096363
12  36.161004066071044
13  32.680589064390965
14  31.044339075942133
15  31.232737681166643
16  32.98023284158641
17  33.89246389076255
18  33.872717169455825
19  30.966381228000387
20  30.936921855068775
21  32.118678965523884
22  33.53430864356746
23  33.99995925883066
24  31.42374360592556
25  30.459424302149426
26  31.1875061164104
27  30.890756521431836
28  31.618565475377682
29  33.35681832522554


==> Reducing the X-ray radiation exposure frequency in cardio-angiography via deep-learning based video interpolation/20200107/20200202/DAIN1/3.txt <==
2  36.62677949407907
3  39.07650322966491
4  39.964409361593404
5  39.59408033079103
6  38.117876605243495
7  34.52589860030754
8  34.69794738926973
9  35.363720242896335
10  36.836951048667586
11  36.01474992894607
12  32.920990148479504
13  37.045021692678446
14  37.12104099930929
15  38.882128367110234
16  36.93391893126013
17  35.203849652206245
18  31.948675126779396
19  32.709827466007525
20  33.70270893555492
21  33.60070717661393
22  34.53003413873974
23  30.622203776598816
24  32.446556301592715
25  31.75482966437373
26  36.19236365760764
27  35.182016321694476
28  33.67334448544236
29  31.264824024267437
30  30.107618974956072
31  31.049199439038002
32  31.95631232316226
33  33.33544281694133
34  32.12113722993708
35  29.174553816557204
36  30.905472335325
37  33.83146742753161
38  33.5138801506287
39  31.983131349499686
40  30.922339177036626
41  29.372009980785077
42  30.273251708189992
43  31.918331732223578


==> Reducing the X-ray radiation exposure frequency in cardio-angiography via deep-learning based video interpolation/20200107/20200202/DAIN1/avg_psnr.txt <==
1  0.9042861961600538 34.068356008463965
2  0.90234227550021 34.75353881435994
3  0.9081259989593562 33.97662156094257
4  0.9076163811218834 34.20459867581916
5  0.9624671556933557 40.52275427977848


==> Reducing the X-ray radiation exposure frequency in cardio-angiography via deep-learning based video interpolation/20200107/20200202/sepconv/l11/2.txt <==
2  36.55826946541801
3  39.861577685029154
4  39.857495127809635
5  38.366680355224055
6  37.60569709302275
7  34.94431394846123
8  35.369429502528355
9  37.22594568784324
10  35.5835005186188
11  37.388626900267376
12  33.17040633672277
13  34.19571491116819
14  33.5100540801401
15  37.04596905146633
16  36.66535587891221
17  35.39006947253529
18  32.58813836219414
19  32.489371698067075
20  33.402554260932774
21  32.26929518630915
22  35.2362936134763
23  33.176527231975335
24  31.50778886209819
25  32.69794974205321
26  31.833236313357816
27  35.881804700813504
28  34.198558205094066
29  31.8495443324668
30  29.957339124162843
31  32.375802432139714
32  33.772224462559144
33  33.533826779316655


==> Reducing the X-ray radiation exposure frequency in cardio-angiography via deep-learning based video interpolation/20200107/20200202/sepconv/l11/3.txt <==
2  35.31989389192377
3  39.50669111516147
4  39.71872948587835
5  37.52013463946132
6  36.26694777045668
7  34.214130615583244
8  34.36170876750439
9  35.61879879086179
10  36.13404874433593
11  35.834113397891386
12  32.79088594504894
13  36.608085387765065
14  36.61794274700304
15  38.410830463662535
16  36.68719015073667
17  35.09932820953956
18  31.997868201745714
19  32.86169888789463
20  33.969042388258195
21  34.02151649251371
22  33.89908707550091
23  30.58125808056149
24  31.685264704672853
25  31.236382293197714
26  34.66573142996742
27  34.38813141180062
28  33.06948706641515
29  31.006511561703057
30  29.85917091226989
31  31.207144330395884
32  32.169933702253616
33  33.33332941034074
34  31.927006251358435
35  29.216126407782966
36  30.76276439675766
37  33.43675608732637
38  33.31252355259136
39  31.57225093559824
40  30.866499271971417
41  29.37703826895655
42  30.258399891594298
43  31.851987759418193


==> Reducing the X-ray radiation exposure frequency in cardio-angiography via deep-learning based video interpolation/20200107/20200202/sepconv/l11/avg_psnr.txt <==
1  0.9009458711237176 33.657087553926154
2  0.901339219758099 34.672167541318245
3  0.9038817105507193 33.648627878468126
4  0.9021534728356669 33.74541158250948
5  0.9623945584469046 39.82334363991297


==> Reducing the X-ray radiation exposure frequency in cardio-angiography via deep-learning based video interpolation/20200107/20200202/sepconv/lf1/2.txt <==
2  35.07445405726399
3  39.48766195327894
4  39.57022003392482
5  37.88419186443601
6  36.82552751789223
7  34.68527039566173
8  34.83230086842688
9  35.88836612182839
10  34.962497751963085
11  36.64579509951083
12  32.71011770126183
13  33.18380621771489
14  32.94840579056497
15  36.337045765580534
16  35.67166705276548
17  34.37923158450864
18  32.39085968559373
19  31.83449709669579
20  32.475796197964655
21  31.902575166796332
22  34.622549147503705
23  32.99043774278009
24  31.08792412533206
25  31.95976602155352
26  31.51989192281219
27  35.264170369702526
28  33.33010622554819
29  31.512762705199098
30  29.68925940931125
31  31.614977494016756
32  32.89276172945382
33  33.08853653310987


==> Reducing the X-ray radiation exposure frequency in cardio-angiography via deep-learning based video interpolation/20200107/20200202/sepconv/lf1/3.txt <==
2  33.693999034569664
3  38.52913385929857
4  39.03603916039856
5  37.82291040609963
6  37.04381278325489
7  33.78961634677435
8  33.70930682593781
9  34.77618585662404
10  35.42027175417171
11  35.414174153045465
12  32.43218399387981
13  34.38049314802826
14  36.04057899894849
15  36.83616980130773
16  35.97512724716224
17  34.411341707284244
18  31.779125820903143
19  32.018485000845274
20  33.342782459340654
21  33.374742074043866
22  32.698196414158495
23  30.33795028533944
24  31.03551668479946
25  30.556101199017732
26  33.64190957226575
27  33.61146024088363
28  32.465809135793116
29  30.480179190751933
30  29.58717376874865
31  30.662225814383074
32  31.91513120016417
33  32.314922943947515
34  31.7533249768994
35  28.597245440107205
36  30.068061406434236
37  32.791238951669385
38  32.47761464336753
39  30.802697009344293
40  30.745676300180016
41  28.895811392352904
42  29.61242284013952
43  31.260619775054597


==> Reducing the X-ray radiation exposure frequency in cardio-angiography via deep-learning based video interpolation/20200107/20200202/sepconv/lf1/avg_psnr.txt <==
1  0.8781666822004026 32.768286940343636
2  0.8833426750805429 34.03948222968615
3  0.8830092153443166 33.00328022899335
4  0.883378893448791 32.87249036905578
5  0.9562306456275113 39.74122029019578


==> Reducing the X-ray radiation exposure frequency in cardio-angiography via deep-learning based video interpolation/20200107/20200202/superslomo/2.txt <==
2  36.18123418326926
3  39.4662150788876
4  39.390892323256146
5  38.00167873907306
6  37.43131016146735
7  35.180026033732645
8  35.42612163390014
9  36.61162626841383
10  35.24981835876858
11  37.30423748939122
12  33.07648247512632
13  34.21826251851277
14  33.74885756547934
15  36.62338973270256
16  35.877853174388775
17  35.29852318075744
18  32.57362252960216
19  32.70408412218806
20  31.788013499979332
21  32.10153351094696
22  34.9982153838465
23  33.10889619516714
24  31.749481629210177
25  32.50893944016286
26  31.951498308727118
27  35.618610998307375
28  34.15344027504287
29  31.79862012745081
30  30.230747573355412
31  31.56607445248494
32  33.58405531894874
33  33.46431563220672


==> Reducing the X-ray radiation exposure frequency in cardio-angiography via deep-learning based video interpolation/20200107/20200202/superslomo/3.txt <==
2  36.20413061529744
3  39.060597850489856
4  39.14640826453975
5  38.619699250410065
6  37.680366707479756
7  34.44075412029399
8  34.61657595687448
9  35.892136231143404
10  36.147182775353166
11  35.58359055924091
12  32.67455193768059
13  36.69643188989375
14  36.77878292102354
15  38.33527314995213
16  36.41621686621912
17  34.82270960183848
18  32.16331086884952
19  33.033920623605326
20  33.61178943272243
21  33.66017949622578
22  34.117670776238455
23  30.508864992105163
24  32.03701188683508
25  31.822771545645892
26  35.55586841581081
27  34.634257728818945
28  33.491251752415025
29  31.15781265423877
30  30.080393462538243
31  30.922210561283826
32  32.085647338403014
33  33.11688841784537
34  31.93093818524329
35  29.151731643182764
36  31.23033456718977
37  33.70819133211843
38  33.12579075639829
39  31.72271092230407
40  31.00357777720539
41  29.258493486674915
42  29.975769409865748
43  32.052562867085584


==> Reducing the X-ray radiation exposure frequency in cardio-angiography via deep-learning based video interpolation/20200107/20200202/superslomo/avg_psnr.txt <==
1  0.9009652464734873 33.83797182555947
2  0.8983516033016509 34.468333684836075
3  0.9021252680903864 33.76846094282335
4  0.9013870949155773 33.70396269163519
5  0.9578634069211018 38.867977993623576

